AU Mic b is the Youngest Planet to have a Spin-Orbit Alignment Measurement

We report measurements of the sky-projected spin-orbit angle for AU\,Mic\,b, a Neptune-size planet orbiting a very young ($\sim20$\,Myr) nearby pre-main sequence M dwarf star which also hosts a bright, edge-on, debris disk. The planet was recently discovered from preliminary analysis of radial velocity observations and confirmed to be transiting its host star from photometric data from the NASA's \textit{TESS} mission. We obtained radial velocity measurements of AU\,Mic over the course of two partially observable transits and one full transit of planet b from high-resolution spectroscopic observations made with the {\textsc{Minerva}}-Australis telescope array. Only a marginal detection of the Rossiter--McLaughlin effect signal was obtained from the radial velocities, in part due to AU Mic being an extremely active star and the lack of full transit coverage plus sufficient out-of-transit baseline. As such, a precise determination of the obliquity for AU\,Mic\,b is not possible in this study and we find a sky-projected spin-orbit angle of $\lambda = 47{^{+26}_{-54}}^{\circ}$. This result is consistent with both the planet's orbit being aligned or highly misaligned with the spin-axis of its host star. Our measurement independently agrees with, but is far less precise than observations carried out on other instruments around the same time that measure a low obliquity orbit for the planet. AU\,Mic is the youngest exoplanetary system for which the projected spin-orbit angle has been measured, making it a key data point in the study of the formation and migration of exoplanets -- particularly given that the system is also host to a bright debris disk.

==> machine_readable/Binned_RVs.csv <==
# BJD,RV,RV_error
2458635.055428,-4845,14
2458635.069884,-4754,16
2458635.084352,-4905,17
2458635.098808,-4806,18
2458635.113275,-4921,26
2458635.127743,-4838,26
2458635.142199,-4852,25
2458635.156667,-4835,24
2458635.171123,-4848,25
2458635.185590,-4852,25
2458635.200046,-4827,25
2458635.214514,-4783,16
2458635.228981,-4831,26
2458635.243438,-4776,26
2458652.009942,-4615,15
2458652.020926,-4622,19
2458652.031921,-4605,15
2458652.042905,-4532,15
2458652.053900,-4561,15
2458652.064884,-4528,15
2458652.075880,-4569,15
2458652.086863,-4526,15
2458652.097859,-4541,15
2458652.108843,-4514,14
2458652.119838,-4491,15
2458652.130822,-4547,15
2458652.141817,-4557,15
2458652.152801,-4536,15
2458652.163796,-4523,15
2458652.174780,-4534,15
2458652.185775,-4529,15
2458652.196759,-4530,15
2458652.207755,-4518,15
2458652.218738,-4527,15
2458652.229734,-4550,15
2458652.240718,-4470,15
2458652.251713,-4466,14
2458652.262697,-4499,15
2458652.273692,-4488,15
2458744.981713,-5266,16
2458744.993333,-5255,18
2458745.002963,-5253,16
2458745.015000,-5251,18
2458745.025995,-5246,21
2458745.038738,-5260,22
2458745.049850,-5265,18
2458745.060833,-5284,17
2458745.070613,-5273,17
2458745.084120,-5280,18
2458745.092951,-5281,21
2458745.102465,-5343,19
2458745.115787,-5353,20
2458745.123044,-5389,20
2458745.137060,-5366,23
2458745.147465,-5255,30
2458745.160428,-5359,29
2458745.169491,-5377,35

==> machine_readable/Unbinned_RVs.csv <==
# BJD,RV,RV_error,Telescope
2458635.055428,-4787,22,minervaTel3
2458635.055428,-4882,17,minervaTel5
2458635.069884,-4849,26,minervaTel3
2458635.069884,-4698,20,minervaTel5
2458635.084352,-4939,26,minervaTel3
2458635.084352,-4880,22,minervaTel5
2458635.098808,-4864,26,minervaTel3
2458635.098808,-4758,24,minervaTel5
2458635.113275,-4921,26,minervaTel3
2458635.127743,-4838,26,minervaTel3
2458635.142199,-4852,25,minervaTel3
2458635.156667,-4835,24,minervaTel3
2458635.171123,-4848,25,minervaTel3
2458635.185590,-4852,25,minervaTel3
2458635.200046,-4827,25,minervaTel3
2458635.214514,-4810,26,minervaTel3
2458635.214514,-4768,19,minervaTel5
2458635.228981,-4831,26,minervaTel3
2458635.243438,-4776,26,minervaTel3
2458652.009942,-4660,26,minervaTel3
2458652.009942,-4641,26,minervaTel4
2458652.009942,-4556,24,minervaTel6
2458652.020926,-4592,26,minervaTel3
2458652.020926,-4653,26,minervaTel4
2458652.031921,-4593,26,minervaTel3
2458652.031921,-4586,26,minervaTel4
2458652.031921,-4633,25,minervaTel6
2458652.042905,-4580,24,minervaTel3
2458652.042905,-4530,26,minervaTel4
2458652.042905,-4481,26,minervaTel6
2458652.053900,-4541,25,minervaTel3
2458652.053900,-4624,26,minervaTel4
2458652.053900,-4523,25,minervaTel6
2458652.064884,-4521,26,minervaTel3
2458652.064884,-4545,27,minervaTel4
2458652.064884,-4520,26,minervaTel6
2458652.075880,-4616,26,minervaTel3
2458652.075880,-4610,26,minervaTel4
2458652.075880,-4481,26,minervaTel6
2458652.086863,-4500,26,minervaTel3
2458652.086863,-4536,26,minervaTel4
2458652.086863,-4540,26,minervaTel6
2458652.097859,-4546,26,minervaTel3
2458652.097859,-4569,27,minervaTel4
2458652.097859,-4507,26,minervaTel6
2458652.108843,-4583,23,minervaTel3
2458652.108843,-4529,26,minervaTel4
2458652.108843,-4417,25,minervaTel6
2458652.119838,-4555,26,minervaTel3
2458652.119838,-4481,26,minervaTel4
2458652.119838,-4439,26,minervaTel6
2458652.130822,-4571,26,minervaTel3
2458652.130822,-4495,27,minervaTel4
2458652.130822,-4572,25,minervaTel6
2458652.141817,-4562,26,minervaTel3
2458652.141817,-4541,26,minervaTel4
2458652.141817,-4568,26,minervaTel6
2458652.152801,-4574,26,minervaTel3
2458652.152801,-4517,26,minervaTel4
2458652.152801,-4516,26,minervaTel6
2458652.163796,-4533,26,minervaTel3
2458652.163796,-4519,27,minervaTel4
2458652.163796,-4518,26,minervaTel6
2458652.174780,-4570,25,minervaTel3
2458652.174780,-4559,26,minervaTel4
2458652.174780,-4472,26,minervaTel6
2458652.185775,-4566,26,minervaTel3
2458652.185775,-4496,27,minervaTel4
2458652.185775,-4523,26,minervaTel6
2458652.196759,-4554,26,minervaTel3
2458652.196759,-4537,26,minervaTel4
2458652.196759,-4501,25,minervaTel6
2458652.207755,-4570,26,minervaTel3
2458652.207755,-4511,27,minervaTel4
2458652.207755,-4477,25,minervaTel6
2458652.218738,-4501,25,minervaTel3
2458652.218738,-4523,26,minervaTel4
2458652.218738,-4557,26,minervaTel6
2458652.229734,-4558,26,minervaTel3
2458652.229734,-4555,27,minervaTel4
2458652.229734,-4538,24,minervaTel6
2458652.240718,-4515,26,minervaTel3
2458652.240718,-4489,26,minervaTel4
2458652.240718,-4418,24,minervaTel6
2458652.251713,-4513,26,minervaTel3
2458652.251713,-4510,26,minervaTel4
2458652.251713,-4410,21,minervaTel6
2458652.262697,-4501,26,minervaTel3
2458652.262697,-4457,27,minervaTel4
2458652.262697,-4528,23,minervaTel6
2458652.273692,-4544,26,minervaTel3
2458652.273692,-4513,26,minervaTel4
2458652.273692,-4423,24,minervaTel6
2458744.981713,-5368,30,minervaTel3
2458744.993333,-5287,28,minervaTel3
2458745.002963,-5253,25,minervaTel3
2458745.015000,-5257,28,minervaTel3
2458745.025995,-5270,31,minervaTel3
2458745.038738,-5286,33,minervaTel3
2458745.049850,-5289,28,minervaTel3
2458745.060833,-5243,27,minervaTel3
2458745.070613,-5284,28,minervaTel3
2458745.084120,-5372,28,minervaTel3
2458745.092951,-5268,31,minervaTel3
2458745.102465,-5335,31,minervaTel3
2458745.115787,-5352,33,minervaTel3
2458745.123044,-5453,33,minervaTel3
2458745.137060,-5387,36,minervaTel3
2458745.147465,-5325,45,minervaTel3
2458745.160428,-5379,44,minervaTel3
2458745.169491,-5385,51,minervaTel3
2458744.981713,-5237,24,minervaTel4
2458744.993333,-5193,28,minervaTel4
2458745.002963,-5250,25,minervaTel4
2458745.015000,-5273,28,minervaTel4
2458745.025995,-5260,34,minervaTel4
2458745.038738,-5219,36,minervaTel4
2458745.049850,-5273,27,minervaTel4
2458745.060833,-5298,26,minervaTel4
2458745.070613,-5299,27,minervaTel4
2458745.084120,-5244,28,minervaTel4
2458745.092951,-5280,37,minervaTel4
2458745.102465,-5332,30,minervaTel4
2458745.115787,-5391,31,minervaTel4
2458745.123044,-5364,32,minervaTel4
2458745.137060,-5340,36,minervaTel4
2458745.147465,-5205,49,minervaTel4
2458745.160428,-5364,45,minervaTel4
2458745.169491,-5452,56,minervaTel4
2458744.981713,-5208,31,minervaTel6
2458744.993333,-5312,38,minervaTel6
2458745.002963,-5255,32,minervaTel6
2458745.015000,-5201,38,minervaTel6
2458745.025995,-5180,42,minervaTel6
2458745.038738,-5274,45,minervaTel6
2458745.049850,-5212,36,minervaTel6
2458745.060833,-5319,33,minervaTel6
2458745.070613,-5214,35,minervaTel6
2458745.084120,-5192,36,minervaTel6
2458745.092951,-5308,41,minervaTel6
2458745.102465,-5374,39,minervaTel6
2458745.115787,-5290,41,minervaTel6
2458745.123044,-5335,41,minervaTel6
2458745.137060,-5372,46,minervaTel6
2458745.147465,-5203,61,minervaTel6
2458745.160428,-5316,58,minervaTel6
2458745.169491,-5233,73,minervaTel6
